Low-Thrust Many-Revolution Transfer between Near Rectilinear Halo Orbit and Low Lunar Orbit Using Hybrid Differential Dynamic Programming

Low-thrust, many-revolution transfers between near-rectilinear halo orbits and low lunar orbits are challenging due to the many-revolutions and is further complicated by three-body perturbation. To address these challenges, we extend hybrid differential dynamic programming by enhancing with a continuation of dynamical system. The optimization begins with the Sundman-transformed two-body problem and gradually transitions to the Sundman-transformed circular restricted three-body problem expressed in the moon-centered inertial frame. Numerical examples demonstrate the robust convergence of our method, where optimal transfers from low lunar orbit to near-rectilinear halo orbit are obtained with a poor initial guess of low lunar orbit.

==> ChangeLog.txt <==
27 Oct 2008 - The AAS.cls style file was updated to fix an issue where errors occurred if authors were listed across 2 lines in "submit" mode.

06 Mar 2009 - The AAS.cls style file was updated so the user can add or remove the keyword "Preprint" to the top under the document declaration.

13 Oct 2009 - The AAS.cls style was updated to correctly add a period (".") after the figure label caption whenever the caption extends across multiple lines.  Duplicated files were removed from the Figures folder.

19 Feb 2010 - The AAS.cls style was updated to have consistent spacing to the page number and title in the TeX template.

1 Mar 2010 - The AAS.cls style was updated to a spacing fix an issue with very long titles and author lists.

24 Mar 2011 - The AAStemplate.tex file is updated to version 2.0.6 to force the paper format be US Letter size, and not A4. The paper number was changed to generic XX-XXX and an issue was fixed with subsubsection titles.  A non-working URL footnote was replaced.

